Pinpointing Why Object Recognition Performance Degrades Across Income Levels and Geographies

Despite impressive advances in object-recognition, deep learning systems' performance degrades significantly across geographies and lower income levels raising pressing concerns of inequity. Addressing such performance gaps remains a challenge, as little is understood about why performance degrades across incomes or geographies. We take a step in this direction by annotating images from Dollar Street, a popular benchmark of geographically and economically diverse images, labeling each image with factors such as color, shape, and background. These annotations unlock a new granular view into how objects differ across incomes and regions. We then use these object differences to pinpoint model vulnerabilities across incomes and regions. We study a range of modern vision models, finding that performance disparities are most associated with differences in texture, occlusion, and images with darker lighting. We illustrate how insights from our factor labels can surface mitigations to improve models' performance disparities. As an example, we show that mitigating a model's vulnerability to texture can improve performance on the lower income level. We release all the factor annotations along with an interactive dashboard to facilitate research into more equitable vision systems.

==> svg-inkscape/factors_2_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a84865, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'factors_2_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{375bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{factors_2_svg-tex.pdf}}%
    \put(0.206,0.146){\color[rgb]{0,0,0}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\%\end{tabular}}}}}%
    \put(0.2569,0.146){\color[rgb]{0,0,0}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}20\%\end{tabular}}}}}%
    \put(0.30778,0.146){\color[rgb]{0,0,0}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}40\%\end{tabular}}}}}%
    \put(0.35868,0.146){\color[rgb]{0,0,0}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}60\%\end{tabular}}}}}%
    \put(0.40956,0.146){\color[rgb]{0,0,0}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}80\%\end{tabular}}}}}%
    \put(0.46046,0.146){\color[rgb]{0,0,0}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}100\%\end{tabular}}}}}%
    \put(0.216,0.1716){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}brighter\end{tabular}}}}%
    \put(0.216,0.2116){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}style\end{tabular}}}}%
    \put(0.216,0.2516){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}person blocking\end{tabular}}}}%
    \put(0.216,0.2916){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}larger\end{tabular}}}}%
    \put(0.216,0.3316){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}object blocking\end{tabular}}}}%
    \put(0.216,0.3716){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}darker\end{tabular}}}}%
    \put(0.216,0.4116){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}multiple objects\end{tabular}}}}%
    \put(0.216,0.4516){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}smaller\end{tabular}}}}%
    \put(0.216,0.4916){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}partial view\end{tabular}}}}%
    \put(0.216,0.5316){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}texture\end{tabular}}}}%
    \put(0.216,0.5716){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}shape\end{tabular}}}}%
    \put(0.216,0.6116){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}subcategory\end{tabular}}}}%
    \put(0.216,0.6516){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}color\end{tabular}}}}%
    \put(0.216,0.6916){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}pattern\end{tabular}}}}%
    \put(0.216,0.7316){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}background\end{tabular}}}}%
    \put(0.216,0.7716){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}pose\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{factors_2_svg-tex.pdf}}%
    \put(0.5481,0.146){\color[rgb]{0,0,0}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\%\end{tabular}}}}}%
    \put(0.599,0.146){\color[rgb]{0,0,0}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}20\%\end{tabular}}}}}%
    \put(0.64988,0.146){\color[rgb]{0,0,0}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}40\%\end{tabular}}}}}%
    \put(0.70078,0.146){\color[rgb]{0,0,0}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}60\%\end{tabular}}}}}%
    \put(0.75166,0.146){\color[rgb]{0,0,0}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}80\%\end{tabular}}}}}%
    \put(0.80256,0.146){\color[rgb]{0,0,0}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}100\%\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{factors_2_svg-tex.pdf}}%
    \put(0.33294,0.28724){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Africa\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{factors_2_svg-tex.pdf}}%
    \put(0.33294,0.24924){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}The Americas\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{factors_2_svg-tex.pdf}}%
    \put(0.33294,0.21124){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Europe\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{factors_2_svg-tex.pdf}}%
    \put(0.33294,0.17324){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Asia\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{factors_2_svg-tex.pdf}}%
    \put(0.58694,0.28724){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}high\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{factors_2_svg-tex.pdf}}%
    \put(0.58694,0.24924){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}medium\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{factors_2_svg-tex.pdf}}%
    \put(0.58694,0.21124){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}low\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{factors_2_svg-tex.pdf}}%
    \put(0.358,0.81){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Region\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{factors_2_svg-tex.pdf}}%
    \put(0.701,0.81){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Income\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{factors_2_svg-tex.pdf}}%
    \put(0.53,0.074){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c} \\Percent of images\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/income_model_acc_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a84865, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'income_model_acc_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{450bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.66666667)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{income_model_acc_svg-tex.pdf}}%
    \put(0.21333333,0.105){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}high\end{tabular}}}}%
    \put(0.37333333,0.105){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}medium\end{tabular}}}}%
    \put(0.53333333,0.105){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}low\end{tabular}}}}%
    \put(0.13166667,0.124){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0\%\end{tabular}}}}%
    \put(0.13166667,0.1992){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}20\%\end{tabular}}}}%
    \put(0.13166667,0.2744){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}40\%\end{tabular}}}}%
    \put(0.13166667,0.3496){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}60\%\end{tabular}}}}%
    \put(0.13166667,0.4248){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}80\%\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{income_model_acc_svg-tex.pdf}}%
    \put(0.68,0.46143333){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}CLIP ViT B/32\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{income_model_acc_svg-tex.pdf}}%
    \put(0.68,0.42176667){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}CLIP ResNet101\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{income_model_acc_svg-tex.pdf}}%
    \put(0.68,0.3821){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}SEER RegNetY 128GF\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{income_model_acc_svg-tex.pdf}}%
    \put(0.68,0.34243333){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}MLP Mixer B/16 IN21k\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{income_model_acc_svg-tex.pdf}}%
    \put(0.68,0.30276667){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}ViT B/16 IN21k\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{income_model_acc_svg-tex.pdf}}%
    \put(0.68,0.2631){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}ResNet50 IN21k\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{income_model_acc_svg-tex.pdf}}%
    \put(0.68,0.22343333){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}BEiT L/16 IN21k\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{income_model_acc_svg-tex.pdf}}%
    \put(0.37333333,0.05116669){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Income\end{tabular}}}}%
    \put(0.02999967,0.31666667){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Top 5 accuracy\end{tabular}}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/jsd_quartile7_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a84865, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'jsd_quartile7_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{375bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.6)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{jsd_quartile7_svg-tex.pdf}}%
    \put(0.18812,0.12814359){\color[rgb]{0,0,0}\rotatebox{-30}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}25\%\end{tabular}}}}}%
    \put(0.26038,0.12814359){\color[rgb]{0,0,0}\rotatebox{-30}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}50\%\end{tabular}}}}}%
    \put(0.33262,0.12814359){\color[rgb]{0,0,0}\rotatebox{-30}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}75\%\end{tabular}}}}}%
    \put(0.40488,0.12814359){\color[rgb]{0,0,0}\rotatebox{-30}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}100\%\end{tabular}}}}}%
    \put(0.158,0.1488){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0\%\end{tabular}}}}%
    \put(0.158,0.21644){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}5\%\end{tabular}}}}%
    \put(0.158,0.28408){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}10\%\end{tabular}}}}%
    \put(0.158,0.35172){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}15\%\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{jsd_quartile7_svg-tex.pdf}}%
    \put(0.57912,0.12814359){\color[rgb]{0,0,0}\rotatebox{-30}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}25\%\end{tabular}}}}}%
    \put(0.65138,0.12814359){\color[rgb]{0,0,0}\rotatebox{-30}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}50\%\end{tabular}}}}}%
    \put(0.72362,0.12814359){\color[rgb]{0,0,0}\rotatebox{-30}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}75\%\end{tabular}}}}}%
    \put(0.79588,0.12814359){\color[rgb]{0,0,0}\rotatebox{-30}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}100\%\end{tabular}}}}}%
    \put(0.549,0.1488){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0\%\end{tabular}}}}%
    \put(0.549,0.22582){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}10\%\end{tabular}}}}%
    \put(0.549,0.30284){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}20\%\end{tabular}}}}%
    \put(0.549,0.37986){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}30\%\end{tabular}}}}%
    \put(0.5,0.5){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Class factor variation across\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{jsd_quartile7_svg-tex.pdf}}%
    \put(0.305,0.412){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}region pairs\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{jsd_quartile7_svg-tex.pdf}}%
    \put(0.695,0.412){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}income pairs\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{jsd_quartile7_svg-tex.pdf}}%
    \put(0.5,0.066){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\\Factor dissimilarty percentile\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{jsd_quartile7_svg-tex.pdf}}%
    \put(0.069,0.281){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Drop in accuracy\end{tabular}}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/region_all_models_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a84865, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'region_all_models_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{450bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.66666667)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{region_all_models_svg-tex.pdf}}%
    \put(0.18666667,0.16511966){\color[rgb]{0,0,0}\rotatebox{-30}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Africa\end{tabular}}}}}%
    \put(0.30666667,0.16511966){\color[rgb]{0,0,0}\rotatebox{-30}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Asia\end{tabular}}}}}%
    \put(0.42666667,0.16511966){\color[rgb]{0,0,0}\rotatebox{-30}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}The Americas\end{tabular}}}}}%
    \put(0.54666667,0.16511966){\color[rgb]{0,0,0}\rotatebox{-30}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Europe\end{tabular}}}}}%
    \put(0.13166667,0.18233333){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0\%\end{tabular}}}}%
    \put(0.13166667,0.24605){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}20\%\end{tabular}}}}%
    \put(0.13166667,0.30975){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}40\%\end{tabular}}}}%
    \put(0.13166667,0.37346667){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}60\%\end{tabular}}}}%
    \put(0.13166667,0.43716667){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}80\%\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{region_all_models_svg-tex.pdf}}%
    \put(0.68,0.46143333){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}CLIP ViT B/32\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{region_all_models_svg-tex.pdf}}%
    \put(0.68,0.42176667){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}CLIP ResNet101\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{region_all_models_svg-tex.pdf}}%
    \put(0.68,0.3821){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}SEER RegNetY 128GF\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{region_all_models_svg-tex.pdf}}%
    \put(0.68,0.34243333){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}MLP Mixer B/16 IN21k\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{region_all_models_svg-tex.pdf}}%
    \put(0.68,0.30276667){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}ViT B/16 IN21k\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{region_all_models_svg-tex.pdf}}%
    \put(0.68,0.2631){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}ResNet50 IN21k\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{region_all_models_svg-tex.pdf}}%
    \put(0.68,0.22343333){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}BEiT L/16 IN21k\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{region_all_models_svg-tex.pdf}}%
    \put(0.37333333,0.02051239){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Region\end{tabular}}}}%
    \put(0.02999967,0.34583333){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Top 5 accuracy\end{tabular}}}}}%
  \end{picture}%
\endgroup%

